Statistical Properties of the Intrinsic Geometry of Heavy-particle Trajectories in Two-dimensional, Homogeneous, Isotropic Turbulence

We obtain, by extensive direct numerical simulations, trajectories of heavy inertial particles in two-dimensional, statistically steady, homogeneous, and isotropic turbulent flows, with friction. We show that the probability distribution function $\mathcal{P}(\kappa)$, of the trajectory curvature $\kappa$, is such that, as $\kappa \to \infty$, $\mathcal{P}(\kappa) \sim \kappa^{-h_{\rm r}}$, with $h_{\rm r} = 2.07 \pm 0.09$. The exponent $h_{\rm r}$ is universal, insofar as it is independent of the Stokes number ($\rm{St}$) and the energy-injection wave number. We show that this exponent lies within error bars of their counterparts for trajectories of Lagrangian tracers. We demonstrate that the complexity of heavy-particle trajectories can be characterized by the number $N_{\rm I}(t,{\rm St})$ of inflection points (up until time $t$) in the trajectory and $n_{\rm I} ({\rm St}) \equiv \lim_{t\to\infty} \frac{N_{\rm I} (t,{\rm St})}{t} \sim {\rm St}^{-\Delta}$, where the exponent $\Delta = 0.33 \pm0.02$ is also universal.

==> symdef.inc <==
\def \kinj {k_{\rm inj}}
\def \urt {{\bm u}({\bm r},t)}
\def \bfu {{\bf u}}
\def \bomega {{\bm \omega}}
\def \vl {{\bm v}(t|t_0,{\bm r}_0)}
\def \uirz {u_i({\bm r},0)}
\def \ujrt {u_j({\bm r},t)}
\def \vliz {v_i(0|t_0,{\bm r}_0)}
\def \vljt {v_j(t|t_0,{\bm r}_0)}
\def \u {{\bm u}}
\def \bfu {{\bf u}}
\def \fxt {{\bm f}({\bm x},t)}
\def \f {{\bm f}}
\def \grad {{\bm \nabla}}
\def \curl {{\bm \nabla} \times}
\def \dive {{\bm \nabla}\cdot}
\def \lap {\nabla^2}
\def \delt {\partial_t}
\def \Dt {D_t}
\newcommand{\bra}[1]{\langle #1\rangle}
\def \Rey  {\mbox{Re}}
\def \Tl  {T_{\rm L}}
\def \Ttran  {T_{\rm tran}}
\def \Teddy {T_{\rm eddy}}
\def \TpE {T^+_{\rm E}}
\def \TpL {T^+_{\rm L}}
\def \TmE {T^-_{\rm E}}
\def \TmL {T^-_{\rm L}}
\def \TLD {T^{\rm D}_{\rm L}}
\def \TED  {T^{\rm D}_{\rm E}}
\def \Tinj {T_{\rm inj}}
\def \Tcutoff {T_{\rm cf}}
\def \Teta {T_{\eta}}
\def \trms {\tau_{\rm rms}}
\def \tp {\tau^{\prime}}
\def \Tmean {T^+_{\rm mean}}
\def \tres  {\tau}
\def \kf  {k_{\rm f}}
\def \kone  {k_{\rm 1}}
\def \urms  {u_{\rm rms}}
\def \trms  {\tau_{\rm rms}}
\def \tp  {\tau_{\rm p}}
\def \np  {N_{\rm p}}
\def \pp  {P^+}
\def \pn  {P^-}
\def \ppe  {P^+_{\rm E}}
\def \ppl  {P^+_{\rm L}}
\def \pne  {P^-_{\rm E}}
\def \pnl  {P^-_{\rm L}}
\def \qpe  {Q^+_{\rm E}}
\def \qpl  {Q^+_{\rm L}}
\def \qne  {Q^-_{\rm E}}
\def \qnl  {Q^-_{\rm L}}
\def \Poincare  {Poincar\'{e}}
\newcommand{\ADD}[1]{\textcolor{blue}{#1}}
    \newcommand{\REM}[1]{\textcolor{red}{\sout{#1}}}
\urldef\ytubeurl\url{http://www.youtube.com/watch?v=ANDUNDHYgzk }{}

